Tree-Cotree-Based IETI-DP for Eddy Current Problems in Time-Domain

For low-frequency electromagnetic problems, where wave-propagation effects can be neglected, eddy current formulations are commonly used as a simplification of the full Maxwell's equations. In this setup, time-domain simulations, needed to capture transient startup responses or nonlinear behavior, are often computationally expensive. We propose a novel tearing and interconnecting approach for eddy currents in time-domain and investigate its scalability.

==> data/astar_cube2_results.csv <==
subs,deg,divs,steps,pri,cond,iter,errBmax,errAmax,errEmax,errBa,errEa
2,1,2,2,1,1.0762e+00,4.000000,3.0096e-01,2.5014e-01,1.6185e-01,4.3982e-01,1.6185e-01
2,1,2,4,1,1.2145e+00,4.000000,3.0096e-01,2.5014e-01,1.2361e-01,3.8401e-01,9.2659e-02
2,1,2,8,1,1.4475e+00,4.000000,3.0096e-01,2.5014e-01,1.2700e-01,3.6909e-01,8.2560e-02
2,1,2,16,1,1.7982e+00,4.000000,3.0096e-01,2.5014e-01,1.4502e-01,3.6332e-01,8.2963e-02
2,1,2,32,1,2.2568e+00,4.000000,3.0096e-01,2.5014e-01,1.7571e-01,3.6076e-01,8.4669e-02
2,1,2,64,1,2.7749e+00,4.000000,3.0096e-01,2.5014e-01,2.1531e-01,3.5955e-01,8.6114e-02
2,1,2,128,1,3.2878e+00,4.000000,3.0096e-01,2.5014e-01,2.5429e-01,3.5896e-01,8.7086e-02
2,1,2,256,1,3.7381e+00,4.000000,3.0096e-01,2.5014e-01,2.8623e-01,3.5867e-01,8.7671e-02
2,1,2,512,1,4.0869e+00,4.000000,3.0096e-01,2.5014e-01,3.1000e-01,3.5853e-01,8.8002e-02
2,1,2,1024,1,4.3235e+00,4.000000,3.0096e-01,2.5014e-01,3.2857e-01,3.5846e-01,8.8186e-02
2,1,2,2048,1,4.4665e+00,4.000000,3.0096e-01,2.5014e-01,3.5206e-01,3.5842e-01,8.8296e-02
2,1,2,4096,1,4.5462e+00,4.000000,3.0096e-01,2.5014e-01,4.1076e-01,3.5841e-01,8.8380e-02
2,1,2,8192,1,4.5884e+00,4.000000,3.0096e-01,2.5014e-01,5.8119e-01,3.5840e-01,8.8481e-02
2,1,3,2,4,1.1217e+00,5.000000,1.9928e-01,1.6566e-01,1.5935e-01,2.9194e-01,1.5935e-01
2,1,3,4,4,1.3459e+00,5.000000,1.9928e-01,1.6566e-01,1.0033e-01,2.5476e-01,7.6807e-02
2,1,3,8,4,1.7764e+00,6.000000,1.9928e-01,1.6566e-01,8.6985e-02,2.4491e-01,5.8266e-02
2,1,3,16,4,2.5367e+00,6.000000,1.9928e-01,1.6566e-01,9.0566e-02,2.4111e-01,5.5233e-02
2,1,3,32,4,3.7650e+00,7.000000,1.9928e-01,1.6566e-01,1.0087e-01,2.3943e-01,5.5276e-02
2,1,3,64,4,5.5062e+00,7.000000,1.9928e-01,1.6566e-01,1.1566e-01,2.3864e-01,5.5737e-02
2,1,3,128,4,7.6004e+00,8.000000,1.9928e-01,1.6566e-01,1.3205e-01,2.3826e-01,5.6118e-02
2,1,3,256,4,9.7334e+00,7.000000,1.9928e-01,1.6566e-01,1.4834e-01,2.3807e-01,5.6368e-02
2,1,3,512,4,1.2342e+01,7.000000,1.9928e-01,1.6566e-01,1.6422e-01,2.3797e-01,5.6519e-02
2,1,3,1024,4,1.4677e+01,8.000000,1.9928e-01,1.6566e-01,1.7856e-01,2.3793e-01,5.6605e-02
2,1,3,2048,4,1.6092e+01,8.000000,1.9928e-01,1.6566e-01,1.8960e-01,2.3790e-01,5.6653e-02
2,1,3,4096,4,1.6975e+01,8.000000,1.9928e-01,1.6566e-01,1.9685e-01,2.3789e-01,5.6677e-02
2,1,3,8192,4,1.7489e+01,8.000000,1.9928e-01,1.6566e-01,2.0112e-01,2.3789e-01,5.6690e-02
2,1,4,2,9,1.1521e+00,5.000000,1.4942e-01,1.2415e-01,1.5829e-01,2.1950e-01,1.5829e-01
2,1,4,4,9,1.4241e+00,5.000000,1.4942e-01,1.2415e-01,9.0837e-02,1.9114e-01,7.0440e-02
2,1,4,8,9,1.9352e+00,7.000000,1.4942e-01,1.2415e-01,6.9167e-02,1.8368e-01,4.7245e-02
2,1,4,16,9,2.9541e+00,8.000000,1.4942e-01,1.2415e-01,6.7552e-02,1.8082e-01,4.2135e-02
2,1,4,32,9,4.7457e+00,8.000000,1.4942e-01,1.2415e-01,7.2782e-02,1.7956e-01,4.1397e-02
2,1,4,64,9,7.7023e+00,9.000000,1.4942e-01,1.2415e-01,8.2931e-02,1.7897e-01,4.1534e-02
2,1,4,128,9,1.1999e+01,10.000000,1.4942e-01,1.2415e-01,9.7570e-02,1.7868e-01,4.1776e-02
2,1,4,256,9,1.7341e+01,11.000000,1.4942e-01,1.2415e-01,1.1524e-01,1.7854e-01,4.1969e-02
2,1,4,512,9,2.2947e+01,11.000000,1.4942e-01,1.2415e-01,1.3341e-01,1.7847e-01,4.2098e-02
2,1,4,1024,9,2.8034e+01,11.000000,1.4942e-01,1.2415e-01,1.4961e-01,1.7843e-01,4.2177e-02
2,1,4,2048,9,3.2039e+01,11.000000,1.4942e-01,1.2415e-01,1.6225e-01,1.7841e-01,4.2222e-02
2,1,4,4096,9,3.5010e+01,12.000000,1.4942e-01,1.2415e-01,1.7098e-01,1.7840e-01,4.2246e-02
2,1,4,8192,9,3.6745e+01,11.000000,1.4942e-01,1.2415e-01,1.7656e-01,1.7840e-01,4.2259e-02
2,1,6,2,25,1.1924e+00,5.000000,9.9354e-02,8.2586e-02,1.5732e-01,1.4711e-01,1.5732e-01
2,1,6,4,25,1.5375e+00,6.000000,9.9354e-02,8.2586e-02,8.2973e-02,1.2736e-01,6.5331e-02
2,1,6,8,25,2.1080e+00,7.000000,9.9354e-02,8.2586e-02,5.2675e-02,1.2226e-01,3.7404e-02
2,1,6,16,25,3.3397e+00,9.000000,9.9354e-02,8.2586e-02,4.5598e-02,1.2034e-01,2.9578e-02
2,1,6,32,25,5.6819e+00,11.000000,9.9354e-02,8.2586e-02,4.6165e-02,1.1949e-01,2.7803e-02
2,1,6,64,25,9.9353e+00,12.000000,9.9354e-02,8.2586e-02,5.0197e-02,1.1910e-01,2.7529e-02
2,1,6,128,25,1.7075e+01,14.000000,9.9354e-02,8.2586e-02,5.7466e-02,1.1891e-01,2.7570e-02
2,1,6,256,25,2.8911e+01,15.000000,9.9354e-02,8.2586e-02,6.7682e-02,1.1881e-01,2.7653e-02
2,1,6,512,25,4.4275e+01,16.878669,9.9354e-02,8.2586e-02,7.9601e-02,1.1877e-01,2.7720e-02
2,1,6,1024,25,6.1867e+01,18.784946,9.9354e-02,8.2586e-02,9.1559e-02,1.1874e-01,2.7765e-02
2,1,6,2048,25,7.8875e+01,19.105032,9.9354e-02,8.2586e-02,1.0221e-01,1.1873e-01,2.7792e-02
2,1,6,4096,25,9.3111e+01,20.917705,9.9354e-02,8.2586e-02,1.1069e-01,1.1872e-01,2.7808e-02
2,1,6,8192,25,1.0333e+02,21.918203,9.9354e-02,8.2586e-02,1.1666e-01,1.1872e-01,2.7816e-02
2,1,8,2,49,1.2196e+00,5.000000,7.4420e-02,6.1877e-02,1.5692e-01,1.1137e-01,1.5692e-01
2,1,8,4,49,1.6152e+00,7.000000,7.4420e-02,6.1877e-02,7.9940e-02,9.5625e-02,6.3403e-02
2,1,8,8,49,2.2891e+00,8.000000,7.4420e-02,6.1877e-02,4.5489e-02,9.1649e-02,3.3276e-02
2,1,8,16,49,3.5101e+00,9.000000,7.4420e-02,6.1877e-02,3.5363e-02,9.0179e-02,2.3725e-02
2,1,8,32,49,6.1128e+00,12.000000,7.4420e-02,6.1877e-02,3.4033e-02,8.9541e-02,2.1203e-02
2,1,8,64,49,1.1001e+01,14.000000,7.4420e-02,6.1877e-02,3.5781e-02,8.9244e-02,2.0666e-02
2,1,8,128,49,1.9950e+01,17.000000,7.4420e-02,6.1877e-02,3.9946e-02,8.9100e-02,2.0602e-02
2,1,8,256,49,3.5424e+01,19.000000,7.4420e-02,6.1877e-02,4.6753e-02,8.9030e-02,2.0633e-02
2,1,8,512,49,5.8110e+01,21.945205,7.4420e-02,6.1877e-02,5.5739e-02,8.8995e-02,2.0673e-02
2,1,8,1024,49,8.9663e+01,24.422287,7.4420e-02,6.1877e-02,6.5588e-02,8.8977e-02,2.0703e-02
2,1,8,2048,49,1.2643e+02,26.978017,7.4420e-02,6.1877e-02,7.4898e-02,8.8969e-02,2.0723e-02
2,1,8,4096,49,1.6149e+02,29.236630,7.4420e-02,6.1877e-02,8.2784e-02,8.8964e-02,2.0735e-02
2,1,8,8192,49,1.8991e+02,30.005738,7.4420e-02,6.1877e-02,8.8814e-02,8.8962e-02,2.0741e-02
2,2,2,2,4,1.1156e+00,4.000000,2.4571e-02,3.6871e-02,1.5679e-01,3.6755e-02,1.5679e-01
2,2,2,4,4,1.3374e+00,5.000000,1.4384e-02,1.3950e-02,7.6188e-02,1.9659e-02,6.1044e-02
2,2,2,8,4,1.7417e+00,6.000000,1.1978e-02,1.0132e-02,3.4643e-02,1.5329e-02,2.7329e-02
2,2,2,16,4,2.4356e+00,6.000000,1.1978e-02,1.0132e-02,1.7615e-02,1.4660e-02,1.3294e-02
2,2,2,32,4,3.4962e+00,7.000000,1.1978e-02,1.0132e-02,9.6393e-03,1.4459e-02,7.1217e-03
2,2,2,64,4,4.9022e+00,8.000000,1.1978e-02,1.0132e-02,6.3457e-03,1.4387e-02,4.5750e-03
2,2,2,128,4,6.4373e+00,8.000000,1.1978e-02,1.0132e-02,5.4154e-03,1.4358e-02,3.6963e-03
2,2,2,256,4,7.9085e+00,8.000000,1.1978e-02,1.0132e-02,5.4051e-03,1.4346e-02,3.4443e-03
2,2,2,512,4,9.2012e+00,8.000000,1.1978e-02,1.0132e-02,5.8173e-03,1.4340e-02,3.3790e-03
2,2,2,1024,4,1.0978e+01,8.000000,1.1978e-02,1.0132e-02,7.2741e-03,1.4337e-02,3.3639e-03
2,2,2,2048,4,1.1730e+01,8.000000,1.1978e-02,1.0132e-02,1.1347e-02,1.4335e-02,3.3632e-03
2,2,2,4096,4,1.2528e+01,8.000000,1.1978e-02,1.0132e-02,2.0779e-02,1.4335e-02,3.3694e-03
2,2,2,8192,4,1.3057e+01,8.000000,1.1978e-02,1.0132e-02,4.0546e-02,1.4334e-02,3.3837e-03
2,2,3,2,9,1.1569e+00,5.000000,2.4402e-02,3.7743e-02,1.5648e-01,3.4897e-02,1.5648e-01
2,2,3,4,9,1.4359e+00,5.000000,1.2202e-02,1.4192e-02,7.5831e-02,1.5977e-02,6.0840e-02
2,2,3,8,9,1.9606e+00,7.000000,6.7754e-03,6.3241e-03,3.4073e-02,8.7996e-03,2.7092e-02
2,2,3,16,9,2.9784e+00,8.000000,5.2759e-03,4.3899e-03,1.7032e-02,6.6669e-03,1.2904e-02
2,2,3,32,9,4.6932e+00,8.000000,5.1814e-03,4.3899e-03,8.6836e-03,6.3164e-03,6.4225e-03
2,2,3,64,9,7.3314e+00,9.000000,5.1814e-03,4.3899e-03,4.6730e-03,6.2393e-03,3.4181e-03
2,2,3,128,9,1.0857e+01,10.000000,5.1814e-03,4.3899e-03,2.9258e-03,6.2155e-03,2.1177e-03
2,2,3,256,9,1.4819e+01,11.000000,5.1814e-03,4.3899e-03,2.3333e-03,6.2071e-03,1.6451e-03
2,2,3,512,9,1.8659e+01,11.000000,5.1814e-03,4.3899e-03,2.2897e-03,6.2039e-03,1.5047e-03
2,2,3,1024,9,2.2032e+01,11.000000,5.1814e-03,4.3899e-03,2.4459e-03,6.2024e-03,1.4677e-03
2,2,3,2048,9,2.4745e+01,11.000000,5.1814e-03,4.3899e-03,3.0054e-03,6.2018e-03,1.4586e-03
2,2,3,4096,9,2.6973e+01,12.000000,5.1814e-03,4.3899e-03,4.6011e-03,6.2015e-03,1.4568e-03
2,2,3,8192,9,2.8454e+01,12.000000,5.1814e-03,4.3899e-03,8.3453e-03,6.2013e-03,1.4576e-03
2,2,4,2,16,1.1846e+00,5.000000,2.4379e-02,3.7946e-02,1.5642e-01,3.4597e-02,1.5642e-01
2,2,4,4,16,1.5144e+00,6.000000,1.1820e-02,1.4255e-02,7.5766e-02,1.5313e-02,6.0802e-02
2,2,4,8,16,2.0683e+00,7.000000,5.7244e-03,6.3229e-03,3.3979e-02,7.4009e-03,2.7052e-02
2,2,4,16,16,3.2612e+00,9.000000,3.6161e-03,3.0150e-03,1.6939e-02,4.5804e-03,1.2840e-02
2,2,4,32,16,5.3746e+00,10.000000,2.9286e-03,2.4465e-03,8.5214e-03,3.6444e-03,6.3039e-03
2,2,4,64,16,8.9031e+00,11.000000,2.8867e-03,2.4465e-03,4.3647e-03,3.4990e-03,3.1954e-03
2,2,4,128,16,1.4050e+01,12.000000,2.8867e-03,2.4465e-03,2.3893e-03,3.4685e-03,1.7383e-03
2,2,4,256,16,2.0810e+01,13.000000,2.8867e-03,2.4465e-03,1.5470e-03,3.4595e-03,1.1162e-03
2,2,4,512,16,2.8198e+01,13.000000,2.8867e-03,2.4465e-03,1.2764e-03,3.4566e-03,8.9695e-04
2,2,4,1024,16,3.5637e+01,14.000000,2.8867e-03,2.4465e-03,1.2822e-03,3.4556e-03,8.3330e-04
2,2,4,2048,16,4.1828e+01,14.000000,2.8867e-03,2.4465e-03,1.3894e-03,3.4551e-03,8.1669e-04
2,2,4,4096,16,4.6896e+01,15.886691,2.8867e-03,2.4465e-03,1.7605e-03,3.4549e-03,8.1254e-04
2,2,4,8192,16,5.0265e+01,15.896350,2.8867e-03,2.4465e-03,2.7889e-03,3.4548e-03,8.1170e-04
2,2,6,2,36,1.2223e+00,5.000000,2.4373e-02,3.8137e-02,1.5636e-01,3.4492e-02,1.5636e-01
2,2,6,4,36,1.6220e+00,6.000000,1.1681e-02,1.4322e-02,7.5724e-02,1.5067e-02,6.0776e-02
2,2,6,8,36,2.3024e+00,8.000000,5.3856e-03,6.3421e-03,3.3932e-02,6.8964e-03,2.7031e-02
2,2,6,16,36,3.5311e+00,9.000000,2.8284e-03,3.0026e-03,1.6902e-02,3.5703e-03,1.2814e-02
2,2,6,32,36,6.0741e+00,12.000000,1.7229e-03,1.4716e-03,8.4603e-03,2.1560e-03,6.2588e-03
2,2,6,64,36,1.0718e+01,14.000000,1.3301e-03,1.0790e-03,4.2473e-03,1.6482e-03,3.1096e-03
2,2,6,128,36,1.8600e+01,16.000000,1.2728e-03,1.0790e-03,2.1687e-03,1.5444e-03,1.5775e-03
2,2,6,256,36,3.0703e+01,17.000000,1.2728e-03,1.0790e-03,1.1658e-03,1.5292e-03,8.4571e-04
2,2,6,512,36,4.6103e+01,18.990215,1.2728e-03,1.0790e-03,7.2519e-04,1.5251e-03,5.2388e-04
2,2,6,1024,36,6.2751e+01,21.035191,1.2728e-03,1.0790e-03,5.7247e-04,1.5239e-03,4.0564e-04
2,2,6,2048,36,7.8279e+01,22.146556,1.2728e-03,1.0790e-03,5.6061e-04,1.5236e-03,3.7032e-04
2,2,6,4096,36,9.2078e+01,23.995116,1.2728e-03,1.0790e-03,5.9942e-04,1.5234e-03,3.6094e-04
2,2,6,8192,36,1.0620e+02,25.538396,1.2728e-03,1.0790e-03,7.3688e-04,1.5234e-03,3.5857e-04
2,2,8,2,64,1.2483e+00,5.000000,2.4372e-02,3.8203e-02,1.5635e-01,3.4475e-02,1.5635e-01
2,2,8,4,64,1.6972e+00,7.000000,1.1658e-02,1.4346e-02,7.5713e-02,1.5027e-02,6.0768e-02
2,2,8,8,64,2.4475e+00,8.000000,5.3275e-03,6.3510e-03,3.3922e-02,6.8095e-03,2.7027e-02
2,2,8,16,64,3.6776e+00,9.000000,2.6938e-03,3.0033e-03,1.6895e-02,3.3885e-03,1.2809e-02
2,2,8,32,64,6.3931e+00,12.000000,1.4528e-03,1.4648e-03,8.4497e-03,1.8138e-03,6.2509e-03
2,2,8,64,64,1.1599e+01,16.000000,9.1469e-04,7.2928e-04,4.2280e-03,1.1375e-03,3.0950e-03
2,2,8,128,64,2.0929e+01,18.000000,7.3408e-04,6.0521e-04,2.1302e-03,9.0496e-04,1.5492e-03
2,2,8,256,64,3.6716e+01,20.000000,7.1384e-04,6.0521e-04,1.0922e-03,8.6332e-04,7.9201e-04
2,2,8,512,64,5.9920e+01,23.996086,7.1384e-04,6.0521e-04,5.9648e-04,8.5674e-04,4.3206e-04
2,2,8,1024,64,8.9736e+01,26.971652,7.1384e-04,6.0521e-04,3.8449e-04,8.5501e-04,2.7717e-04
2,2,8,2048,64,1.2103e+02,29.104543,7.1384e-04,6.0521e-04,3.1535e-04,8.5454e-04,2.2228e-04
2,2,8,4096,64,1.4991e+02,31.095482,7.1384e-04,6.0521e-04,3.1654e-04,8.5440e-04,2.0632e-04
2,2,8,8192,64,1.7411e+02,32.983396,7.1384e-04,6.0521e-04,3.4413e-04,8.5436e-04,2.0211e-04
2,3,2,2,9,1.1443e+00,5.000000,2.4361e-02,3.7936e-02,1.5642e-01,3.4469e-02,1.5642e-01
2,3,2,4,9,1.4010e+00,5.000000,1.1664e-02,1.4245e-02,7.5765e-02,1.5042e-02,6.0801e-02
2,3,2,8,9,1.9074e+00,7.000000,5.3581e-03,6.3074e-03,3.3973e-02,6.8557e-03,2.7045e-02
2,3,2,16,9,2.8698e+00,8.000000,2.7693e-03,2.9846e-03,1.6910e-02,3.4907e-03,1.2822e-02
2,3,2,32,9,4.5009e+00,8.000000,1.6099e-03,1.4596e-03,8.4612e-03,2.0130e-03,6.2621e-03
2,3,2,64,9,7.0317e+00,9.000000,1.1639e-03,8.9826e-04,4.2420e-03,1.4449e-03,3.1084e-03
2,3,2,128,9,1.0420e+01,10.000000,1.0692e-03,8.9826e-04,2.1541e-03,1.3024e-03,1.5694e-03
2,3,2,256,9,1.4253e+01,11.000000,1.0692e-03,8.9826e-04,1.1351e-03,1.2847e-03,8.2637e-04
2,3,2,512,9,1.7979e+01,11.000000,1.0692e-03,8.9826e-04,8.6319e-04,1.2800e-03,4.8914e-04
2,3,2,1024,9,2.1270e+01,11.000000,1.0692e-03,8.9826e-04,9.1574e-04,1.2787e-03,3.5796e-04
2,3,2,2048,9,2.3957e+01,11.000000,1.0692e-03,8.9826e-04,9.9519e-04,1.2784e-03,3.1646e-04
2,3,2,4096,9,2.6063e+01,12.000000,1.0692e-03,8.9826e-04,1.0804e-03,1.2782e-03,3.0502e-04
2,3,2,8192,9,2.7463e+01,12.000000,1.0692e-03,8.9826e-04,1.2018e-03,1.2782e-03,3.0201e-04
2,3,3,2,16,1.1839e+00,5.000000,2.4369e-02,3.8056e-02,1.5638e-01,3.4465e-02,1.5638e-01
2,3,3,4,16,1.5124e+00,6.000000,1.1648e-02,1.4290e-02,7.5732e-02,1.5011e-02,6.0782e-02
2,3,3,8,16,2.0637e+00,7.000000,5.3076e-03,6.3258e-03,3.3931e-02,6.7796e-03,2.7032e-02
2,3,3,16,16,3.2552e+00,9.000000,2.6475e-03,2.9902e-03,1.6897e-02,3.3257e-03,1.2811e-02
2,3,3,32,16,5.3781e+00,10.000000,1.3522e-03,1.4560e-03,8.4487e-03,1.6857e-03,6.2499e-03
2,3,3,64,16,8.9517e+00,11.000000,7.3740e-04,7.2022e-04,4.2228e-03,9.1572e-04,3.0909e-03
2,3,3,128,16,1.4230e+01,12.000000,4.7229e-04,3.6138e-04,2.1181e-03,5.8519e-04,1.5400e-03
2,3,3,256,16,2.1265e+01,13.000000,3.8499e-04,3.1734e-04,1.0673e-03,4.7341e-04,7.7352e-04
2,3,3,512,16,2.8985e+01,13.000000,3.7666e-04,3.1734e-04,5.4849e-04,4.5483e-04,3.9697e-04
2,3,3,1024,16,3.6695e+01,14.000000,3.7666e-04,3.1734e-04,3.0196e-04,4.5179e-04,2.1844e-04
2,3,3,2048,16,4.3224e+01,14.000000,3.7666e-04,3.1734e-04,2.0215e-04,4.5101e-04,1.4266e-04
2,3,3,4096,16,4.8689e+01,15.921856,3.7666e-04,3.1734e-04,2.0752e-04,4.5080e-04,1.1588e-04
2,3,3,8192,16,5.2525e+01,15.929435,3.7666e-04,3.1734e-04,2.1510e-04,4.5074e-04,1.0827e-04
2,3,4,2,25,1.2108e+00,5.000000,2.4371e-02,3.8171e-02,1.5635e-01,3.4467e-02,1.5635e-01
2,3,4,4,25,1.5893e+00,6.000000,1.1647e-02,1.4333e-02,7.5716e-02,1.5008e-02,6.0771e-02
2,3,4,8,25,2.2155e+00,7.000000,5.3019e-03,6.3447e-03,3.3922e-02,6.7711e-03,2.7027e-02
2,3,4,16,25,3.4593e+00,9.000000,2.6330e-03,2.9988e-03,1.6893e-02,3.3061e-03,1.2808e-02
2,3,4,32,25,5.8730e+00,11.000000,1.3210e-03,1.4595e-03,8.4460e-03,1.6451e-03,6.2481e-03
2,3,4,64,25,1.0162e+01,12.000000,6.7399e-04,7.2043e-04,4.2200e-03,8.3554e-04,3.0890e-03
2,3,4,128,25,1.7214e+01,14.000000,3.5997e-04,3.5853e-04,2.1135e-03,4.4558e-04,1.5369e-03
2,3,4,256,25,2.7632e+01,15.000000,2.2020e-04,1.8002e-04,1.0589e-03,2.7241e-04,7.6754e-04
2,3,4,512,25,4.0173e+01,16.782779,1.7029e-04,1.3655e-04,5.3249e-04,2.0964e-04,3.8534e-04
2,3,4,1024,25,5.3188e+01,16.996090,1.6207e-04,1.3655e-04,2.7190e-04,1.9629e-04,1.9659e-04
2,3,4,2048,25,6.5302e+01,18.853933,1.6207e-04,1.3655e-04,1.4658e-04,1.9456e-04,1.0591e-04
2,3,4,4096,25,7.5635e+01,20.411722,1.6207e-04,1.3655e-04,9.3204e-05,1.9412e-04,6.6121e-05
2,3,4,8192,25,8.3780e+01,20.850690,1.6207e-04,1.3655e-04,7.4915e-05,1.9400e-04,5.1491e-05
2,3,6,2,49,1.2477e+00,5.000000,2.4372e-02,3.8233e-02,1.5634e-01,3.4467e-02,1.5634e-01
2,3,6,4,49,1.6956e+00,7.000000,1.1647e-02,1.4357e-02,7.5708e-02,1.5008e-02,6.0765e-02
2,3,6,8,49,2.4443e+00,8.000000,5.3008e-03,6.3552e-03,3.3917e-02,6.7694e-03,2.7024e-02
2,3,6,16,49,3.6690e+00,8.000000,2.6301e-03,3.0037e-03,1.6892e-02,3.3021e-03,1.2807e-02
2,3,6,32,49,6.3803e+00,12.000000,1.3145e-03,1.4617e-03,8.4449e-03,1.6366e-03,6.2473e-03
2,3,6,64,49,1.1495e+01,15.000000,6.6017e-04,7.2122e-04,4.2191e-03,8.1805e-04,3.0883e-03
2,3,6,128,49,2.0611e+01,17.000000,3.3289e-04,3.5830e-04,2.1124e-03,4.1157e-04,1.5361e-03
2,3,6,256,49,3.5761e+01,19.000000,1.7102e-04,1.7869e-04,1.0571e-03,2.1125e-04,7.6622e-04
2,3,6,512,49,5.7498e+01,21.941292,9.3853e-05,8.9454e-05,5.2908e-04,1.1596e-04,3.8285e-04
2,3,6,1024,49,8.4591e+01,24.000978,6.1082e-05,4.5195e-05,2.6517e-04,7.5435e-05,1.9171e-04
2,3,6,2048,49,1.1261e+02,26.181241,5.0538e-05,4.1850e-05,1.3402e-04,6.2003e-05,9.6669e-05
2,3,6,4096,49,1.3836e+02,28.072772,4.9675e-05,4.1850e-05,7.0020e-05,5.9921e-05,5.0060e-05
2,3,6,8192,49,1.6035e+02,29.985106,4.9675e-05,4.1850e-05,4.2336e-05,5.9570e-05,2.8041e-05
2,3,8,2,81,1.2734e+00,5.000000,2.4372e-02,3.8257e-02,1.5633e-01,3.4468e-02,1.5633e-01
2,3,8,4,81,1.7703e+00,7.000000,1.1647e-02,1.4366e-02,7.5704e-02,1.5008e-02,6.0763e-02
2,3,8,8,81,2.6259e+00,9.000000,5.3007e-03,6.3591e-03,3.3915e-02,6.7693e-03,2.7023e-02
2,3,8,16,81,3.9903e+00,8.000000,2.6298e-03,3.0055e-03,1.6891e-02,3.3018e-03,1.2806e-02
2,3,8,32,81,6.6229e+00,12.000000,1.3139e-03,1.4626e-03,8.4445e-03,1.6359e-03,6.2470e-03
2,3,8,64,81,1.2140e+01,17.000000,6.5899e-04,7.2163e-04,4.2190e-03,8.1655e-04,3.0882e-03
2,3,8,128,81,2.2331e+01,19.000000,3.3053e-04,3.5846e-04,2.1123e-03,4.0859e-04,1.5360e-03
2,3,8,256,81,4.0526e+01,21.000000,1.6630e-04,1.7867e-04,1.0569e-03,2.0533e-04,7.6608e-04
2,3,8,512,81,6.9608e+01,26.909980,8.4817e-05,8.9233e-05,5.2879e-04,1.0468e-04,3.8262e-04
2,3,8,1024,81,1.1031e+02,29.974585,4.5529e-05,4.4673e-05,2.6459e-04,5.6215e-05,1.9129e-04
2,3,8,2048,81,1.5832e+02,33.979971,2.8249e-05,2.2513e-05,1.3273e-04,3.4880e-05,9.5796e-05
2,3,8,4096,81,2.0710e+02,36.420513,2.2195e-05,1.7924e-05,6.9059e-05,2.7281e-05,4.8725e-05
2,3,8,8192,81,2.5114e+02,39.409230,2.1278e-05,1.7924e-05,3.5864e-05,2.5738e-05,2.5169e-05


==> data/astar_cube2_results_diff.csv <==
subs,deg,divs,steps,pri,cond,iter,errBmax,errAmax,errEmax,errBa,errEa
2,1,2,2,1,1.0762e+00,4.000000,1.1086e-01,5.5221e-02,1.6185e-01,1.5678e-01,1.6185e-01
2,1,2,4,1,1.2145e+00,4.000000,2.1234e-01,8.9675e-02,1.2361e-01,2.6792e-01,9.2659e-02
2,1,2,8,1,1.4475e+00,4.000000,2.5668e-01,1.0834e-01,1.2700e-01,3.1400e-01,8.2560e-02
2,1,2,16,1,1.7982e+00,4.000000,2.7712e-01,1.1690e-01,1.4502e-01,3.3494e-01,8.2963e-02
2,1,2,32,1,2.2568e+00,4.000000,2.8721e-01,1.2095e-01,1.7571e-01,3.4516e-01,8.4669e-02
2,1,2,64,1,2.7749e+00,4.000000,2.9258e-01,1.2292e-01,2.1531e-01,3.5052e-01,8.6114e-02
2,1,2,128,1,3.2878e+00,4.000000,2.9563e-01,1.2389e-01,2.5429e-01,3.5350e-01,8.7086e-02
2,1,2,256,1,3.7381e+00,4.000000,2.9739e-01,1.2437e-01,2.8623e-01,3.5519e-01,8.7671e-02
2,1,2,512,1,4.0869e+00,4.000000,2.9839e-01,1.2461e-01,3.1000e-01,3.5613e-01,8.8002e-02
2,1,2,1024,1,4.3235e+00,4.000000,2.9894e-01,1.2473e-01,3.2857e-01,3.5664e-01,8.8186e-02
2,1,2,2048,1,4.4665e+00,4.000000,2.9923e-01,1.2479e-01,3.5206e-01,3.5691e-01,8.8296e-02
2,1,2,4096,1,4.5462e+00,4.000000,2.9938e-01,1.2482e-01,4.1076e-01,3.5705e-01,8.8380e-02
2,1,2,8192,1,4.5884e+00,4.000000,2.9945e-01,1.2484e-01,5.8119e-01,3.5712e-01,8.8481e-02
2,1,3,2,4,1.1217e+00,5.000000,7.6184e-02,4.5874e-02,1.5935e-01,1.0774e-01,1.5935e-01
2,1,3,4,4,1.3459e+00,5.000000,1.4204e-01,5.9760e-02,1.0033e-01,1.7924e-01,7.6807e-02
2,1,3,8,4,1.7764e+00,6.000000,1.7141e-01,7.1989e-02,8.6985e-02,2.0970e-01,5.8266e-02
2,1,3,16,4,2.5367e+00,6.000000,1.8495e-01,7.7681e-02,9.0566e-02,2.2357e-01,5.5233e-02
2,1,3,32,4,3.7650e+00,7.000000,1.9153e-01,8.0391e-02,1.0087e-01,2.3025e-01,5.5276e-02
2,1,3,64,4,5.5062e+00,7.000000,1.9487e-01,8.1710e-02,1.1566e-01,2.3363e-01,5.5737e-02
2,1,3,128,4,7.6004e+00,8.000000,1.9665e-01,8.2361e-02,1.3205e-01,2.3540e-01,5.6118e-02
2,1,3,256,4,9.7334e+00,7.000000,1.9761e-01,8.2685e-02,1.4834e-01,2.3635e-01,5.6368e-02
2,1,3,512,4,1.2342e+01,7.000000,1.9814e-01,8.2846e-02,1.6422e-01,2.3685e-01,5.6519e-02
2,1,3,1024,4,1.4677e+01,8.000000,1.9843e-01,8.2927e-02,1.7856e-01,2.3713e-01,5.6605e-02
2,1,3,2048,4,1.6092e+01,8.000000,1.9858e-01,8.2968e-02,1.8960e-01,2.3728e-01,5.6653e-02
2,1,3,4096,4,1.6975e+01,8.000000,1.9866e-01,8.2988e-02,1.9685e-01,2.3736e-01,5.6677e-02
2,1,3,8192,4,1.7489e+01,8.000000,1.9871e-01,8.2998e-02,2.0112e-01,2.3740e-01,5.6690e-02
2,1,4,2,9,1.1521e+00,5.000000,5.9385e-02,4.2496e-02,1.5829e-01,8.3983e-02,1.5829e-01
2,1,4,4,9,1.4241e+00,5.000000,1.0686e-01,4.4981e-02,9.0837e-02,1.3485e-01,7.0440e-02
2,1,4,8,9,1.9352e+00,7.000000,1.2865e-01,5.3941e-02,6.9167e-02,1.5740e-01,4.7245e-02
2,1,4,16,9,2.9541e+00,8.000000,1.3876e-01,5.8200e-02,6.7552e-02,1.6774e-01,4.2135e-02
2,1,4,32,9,4.7457e+00,8.000000,1.4364e-01,6.0235e-02,7.2782e-02,1.7271e-01,4.1397e-02
2,1,4,64,9,7.7023e+00,9.000000,1.4610e-01,6.1226e-02,8.2931e-02,1.7519e-01,4.1534e-02
2,1,4,128,9,1.1999e+01,10.000000,1.4738e-01,6.1715e-02,9.7570e-02,1.7648e-01,4.1776e-02
2,1,4,256,9,1.7341e+01,11.000000,1.4809e-01,6.1958e-02,1.1524e-01,1.7718e-01,4.1969e-02
2,1,4,512,9,2.2947e+01,11.000000,1.4849e-01,6.2079e-02,1.3341e-01,1.7756e-01,4.2098e-02
2,1,4,1024,9,2.8034e+01,11.000000,1.4871e-01,6.2139e-02,1.4961e-01,1.7778e-01,4.2177e-02
2,1,4,2048,9,3.2039e+01,11.000000,1.4884e-01,6.2170e-02,1.6225e-01,1.7790e-01,4.2222e-02
2,1,4,4096,9,3.5010e+01,12.000000,1.4892e-01,6.2185e-02,1.7098e-01,1.7797e-01,4.2246e-02
2,1,4,8192,9,3.6745e+01,11.000000,1.4896e-01,6.2192e-02,1.7656e-01,1.7800e-01,4.2259e-02
2,1,6,2,25,1.1924e+00,5.000000,4.3562e-02,4.0061e-02,1.5732e-01,6.1606e-02,1.5732e-01
2,1,6,4,25,1.5375e+00,6.000000,7.1782e-02,3.0375e-02,8.2973e-02,9.0615e-02,6.5331e-02
2,1,6,8,25,2.1080e+00,7.000000,8.5866e-02,3.5952e-02,5.2675e-02,1.0507e-01,3.7404e-02
2,1,6,16,25,3.3397e+00,9.000000,9.2523e-02,3.8774e-02,4.5598e-02,1.1186e-01,2.9578e-02
2,1,6,32,25,5.6819e+00,11.000000,9.5746e-02,4.0131e-02,4.6165e-02,1.1514e-01,2.7803e-02
2,1,6,64,25,9.9353e+00,12.000000,9.7348e-02,4.0793e-02,5.0197e-02,1.1676e-01,2.7529e-02
2,1,6,128,25,1.7075e+01,14.000000,9.8166e-02,4.1119e-02,5.7466e-02,1.1759e-01,2.7570e-02
2,1,6,256,25,2.8911e+01,15.000000,9.8601e-02,4.1282e-02,6.7682e-02,1.1802e-01,2.7653e-02
2,1,6,512,25,4.4275e+01,16.878669,9.8841e-02,4.1363e-02,7.9601e-02,1.1825e-01,2.7720e-02
2,1,6,1024,25,6.1867e+01,18.784946,9.8978e-02,4.1403e-02,9.1559e-02,1.1839e-01,2.7765e-02
2,1,6,2048,25,7.8875e+01,19.105032,9.9056e-02,4.1423e-02,1.0221e-01,1.1846e-01,2.7792e-02
2,1,6,4096,25,9.3111e+01,20.917705,9.9100e-02,4.1433e-02,1.1069e-01,1.1850e-01,2.7808e-02
2,1,6,8192,25,1.0333e+02,21.918203,9.9125e-02,4.1438e-02,1.1666e-01,1.1853e-01,2.7816e-02
2,1,8,2,49,1.2196e+00,5.000000,3.6432e-02,3.9235e-02,1.5692e-01,5.1523e-02,1.5692e-01
2,1,8,4,49,1.6152e+00,7.000000,5.4387e-02,2.3205e-02,7.9940e-02,6.8684e-02,6.3403e-02
2,1,8,8,49,2.2891e+00,8.000000,6.4489e-02,2.6978e-02,4.5489e-02,7.8923e-02,3.3276e-02
2,1,8,16,49,3.5101e+00,9.000000,6.9404e-02,2.9075e-02,3.5363e-02,8.3914e-02,2.3725e-02
2,1,8,32,49,6.1128e+00,12.000000,7.1804e-02,3.0092e-02,3.4033e-02,8.6350e-02,2.1203e-02
2,1,8,64,49,1.1001e+01,14.000000,7.2993e-02,3.0588e-02,3.5781e-02,8.7556e-02,2.0666e-02
2,1,8,128,49,1.9950e+01,17.000000,7.3594e-02,3.0834e-02,3.9946e-02,8.8164e-02,2.0602e-02
2,1,8,256,49,3.5424e+01,19.000000,7.3907e-02,3.0956e-02,4.6753e-02,8.8478e-02,2.0633e-02
2,1,8,512,49,5.8110e+01,21.945205,7.4076e-02,3.1016e-02,5.5739e-02,8.8646e-02,2.0673e-02
2,1,8,1024,49,8.9663e+01,24.422287,7.4173e-02,3.1047e-02,6.5588e-02,8.8740e-02,2.0703e-02
2,1,8,2048,49,1.2643e+02,26.978017,7.4228e-02,3.1062e-02,7.4898e-02,8.8793e-02,2.0723e-02
2,1,8,4096,49,1.6149e+02,29.236630,7.4261e-02,3.1069e-02,8.2784e-02,8.8823e-02,2.0735e-02
2,1,8,8192,49,1.8991e+02,30.005738,7.4279e-02,3.1073e-02,8.8814e-02,8.8840e-02,2.0741e-02
2,2,2,2,4,1.1156e+00,4.000000,2.4571e-02,3.6871e-02,1.5679e-01,3.4748e-02,1.5679e-01
2,2,2,4,4,1.3374e+00,5.000000,1.4384e-02,1.3950e-02,7.6188e-02,1.8403e-02,6.1044e-02
2,2,2,8,4,1.7417e+00,6.000000,1.1543e-02,6.3994e-03,3.4643e-02,1.4292e-02,2.7329e-02
2,2,2,16,4,2.4356e+00,6.000000,1.1399e-02,4.7876e-03,1.7615e-02,1.3850e-02,1.3294e-02
2,2,2,32,4,3.4962e+00,7.000000,1.1627e-02,4.9353e-03,9.6393e-03,1.4005e-02,7.1217e-03
2,2,2,64,4,4.9022e+00,8.000000,1.1793e-02,5.0152e-03,6.3457e-03,1.4154e-02,4.5750e-03
2,2,2,128,4,6.4373e+00,8.000000,1.1884e-02,5.0553e-03,5.4154e-03,1.4241e-02,3.6963e-03
2,2,2,256,4,7.9085e+00,8.000000,1.1930e-02,5.0754e-03,5.4051e-03,1.4286e-02,3.4443e-03
2,2,2,512,4,9.2012e+00,8.000000,1.1954e-02,5.0853e-03,5.8173e-03,1.4310e-02,3.3790e-03
2,2,2,1024,4,1.0978e+01,8.000000,1.1966e-02,5.0903e-03,7.2741e-03,1.4322e-02,3.3639e-03
2,2,2,2048,4,1.1730e+01,8.000000,1.1971e-02,5.0928e-03,1.1347e-02,1.4328e-02,3.3632e-03
2,2,2,4096,4,1.2528e+01,8.000000,1.1974e-02,5.0941e-03,2.0779e-02,1.4331e-02,3.3694e-03
2,2,2,8192,4,1.3057e+01,8.000000,1.1976e-02,5.0947e-03,4.0546e-02,1.4332e-02,3.3837e-03
2,2,3,2,9,1.1569e+00,5.000000,2.4402e-02,3.7743e-02,1.5648e-01,3.4510e-02,1.5648e-01
2,2,3,4,9,1.4359e+00,5.000000,1.2202e-02,1.4192e-02,7.5831e-02,1.5694e-02,6.0840e-02
2,2,3,8,9,1.9606e+00,7.000000,6.7754e-03,6.3241e-03,3.4073e-02,8.5789e-03,2.7092e-02
2,2,3,16,9,2.9784e+00,8.000000,5.2759e-03,3.0737e-03,1.7032e-02,6.5313e-03,1.2904e-02
2,2,3,32,9,4.6932e+00,8.000000,5.0791e-03,2.1468e-03,8.6836e-03,6.1628e-03,6.4225e-03
2,2,3,64,9,7.3314e+00,9.000000,5.1078e-03,2.1775e-03,4.6730e-03,6.1437e-03,3.4181e-03
2,2,3,128,9,1.0857e+01,10.000000,5.1420e-03,2.1945e-03,2.9258e-03,6.1655e-03,2.1177e-03
2,2,3,256,9,1.4819e+01,11.000000,5.1615e-03,2.2032e-03,2.3333e-03,6.1820e-03,1.6451e-03
2,2,3,512,9,1.8659e+01,11.000000,5.1715e-03,2.2075e-03,2.2897e-03,6.1913e-03,1.5047e-03
2,2,3,1024,9,2.2032e+01,11.000000,5.1766e-03,2.2097e-03,2.4459e-03,6.1962e-03,1.4677e-03
2,2,3,2048,9,2.4745e+01,11.000000,5.1791e-03,2.2108e-03,3.0054e-03,6.1987e-03,1.4586e-03
2,2,3,4096,9,2.6973e+01,12.000000,5.1804e-03,2.2113e-03,4.6011e-03,6.2000e-03,1.4568e-03
2,2,3,8192,9,2.8454e+01,12.000000,5.1810e-03,2.2116e-03,8.3453e-03,6.2007e-03,1.4576e-03
2,2,4,2,16,1.1846e+00,5.000000,2.4379e-02,3.7946e-02,1.5642e-01,3.4477e-02,1.5642e-01
2,2,4,4,16,1.5144e+00,6.000000,1.1820e-02,1.4255e-02,7.5766e-02,1.5222e-02,6.0802e-02
2,2,4,8,16,2.0683e+00,7.000000,5.7244e-03,6.3229e-03,3.3979e-02,7.3200e-03,2.7052e-02
2,2,4,16,16,3.2612e+00,9.000000,3.6161e-03,3.0150e-03,1.6939e-02,4.5193e-03,1.2840e-02
2,2,4,32,16,5.3746e+00,10.000000,2.9286e-03,1.5198e-03,8.5214e-03,3.6073e-03,6.3039e-03
2,2,4,64,16,8.9031e+00,11.000000,2.8543e-03,1.2146e-03,4.3647e-03,3.4532e-03,3.1954e-03
2,2,4,128,16,1.4050e+01,12.000000,2.8655e-03,1.2235e-03,2.3893e-03,3.4413e-03,1.7383e-03
2,2,4,256,16,2.0810e+01,13.000000,2.8756e-03,1.2282e-03,1.5470e-03,3.4455e-03,1.1162e-03
2,2,4,512,16,2.8198e+01,13.000000,2.8811e-03,1.2307e-03,1.2764e-03,3.4496e-03,8.9695e-04
2,2,4,1024,16,3.5637e+01,14.000000,2.8839e-03,1.2319e-03,1.2822e-03,3.4520e-03,8.3330e-04
2,2,4,2048,16,4.1828e+01,14.000000,2.8853e-03,1.2325e-03,1.3894e-03,3.4534e-03,8.1669e-04
2,2,4,4096,16,4.6896e+01,15.886691,2.8860e-03,1.2328e-03,1.7605e-03,3.4541e-03,8.1254e-04
2,2,4,8192,16,5.0265e+01,15.896350,2.8863e-03,1.2329e-03,2.7889e-03,3.4544e-03,8.1170e-04
2,2,6,2,36,1.2223e+00,5.000000,2.4373e-02,3.8137e-02,1.5636e-01,3.4469e-02,1.5636e-01
2,2,6,4,36,1.6220e+00,6.000000,1.1681e-02,1.4322e-02,7.5724e-02,1.5049e-02,6.0776e-02
2,2,6,8,36,2.3024e+00,8.000000,5.3856e-03,6.3421e-03,3.3932e-02,6.8796e-03,2.7031e-02
2,2,6,16,36,3.5311e+00,9.000000,2.8284e-03,3.0026e-03,1.6902e-02,3.5551e-03,1.2814e-02
2,2,6,32,36,6.0741e+00,12.000000,1.7229e-03,1.4716e-03,8.4603e-03,2.1438e-03,6.2588e-03
2,2,6,64,36,1.0718e+01,14.000000,1.3301e-03,7.4664e-04,4.2473e-03,1.6404e-03,3.1096e-03
2,2,6,128,36,1.8600e+01,16.000000,1.2658e-03,5.3988e-04,2.1687e-03,1.5345e-03,1.5775e-03
2,2,6,256,36,3.0703e+01,17.000000,1.2682e-03,5.4186e-04,1.1658e-03,1.5232e-03,8.4571e-04
2,2,6,512,36,4.6103e+01,18.990215,1.2704e-03,5.4291e-04,7.2519e-04,1.5220e-03,5.2388e-04
2,2,6,1024,36,6.2751e+01,21.035191,1.2716e-03,5.4344e-04,5.7247e-04,1.5224e-03,4.0564e-04
2,2,6,2048,36,7.8279e+01,22.146556,1.2722e-03,5.4371e-04,5.6061e-04,1.5228e-03,3.7032e-04
2,2,6,4096,36,9.2078e+01,23.995116,1.2725e-03,5.4384e-04,5.9942e-04,1.5230e-03,3.6094e-04
2,2,6,8192,36,1.0620e+02,25.538396,1.2727e-03,5.4390e-04,7.3688e-04,1.5232e-03,3.5857e-04
2,2,8,2,64,1.2483e+00,5.000000,2.4372e-02,3.8203e-02,1.5635e-01,3.4468e-02,1.5635e-01
2,2,8,4,64,1.6972e+00,7.000000,1.1658e-02,1.4346e-02,7.5713e-02,1.5021e-02,6.0768e-02
2,2,8,8,64,2.4475e+00,8.000000,5.3275e-03,6.3510e-03,3.3922e-02,6.8041e-03,2.7027e-02
2,2,8,16,64,3.6776e+00,9.000000,2.6938e-03,3.0033e-03,1.6895e-02,3.3835e-03,1.2809e-02
2,2,8,32,64,6.3931e+00,12.000000,1.4528e-03,1.4648e-03,8.4497e-03,1.8093e-03,6.2509e-03
2,2,8,64,64,1.1599e+01,16.000000,9.1469e-04,7.2928e-04,4.2280e-03,1.1339e-03,3.0950e-03
2,2,8,128,64,2.0929e+01,18.000000,7.3408e-04,3.7512e-04,2.1302e-03,9.0274e-04,1.5492e-03
2,2,8,256,64,3.6716e+01,20.000000,7.1154e-04,3.0395e-04,1.0922e-03,8.6025e-04,7.9201e-04
2,2,8,512,64,5.9920e+01,23.996086,7.1250e-04,3.0453e-04,5.9648e-04,8.5504e-04,4.3206e-04
2,2,8,1024,64,8.9736e+01,26.971652,7.1315e-04,3.0482e-04,3.8449e-04,8.5415e-04,2.7717e-04
2,2,8,2048,64,1.2103e+02,29.104543,7.1350e-04,3.0497e-04,3.1535e-04,8.5411e-04,2.2228e-04
2,2,8,4096,64,1.4991e+02,31.095482,7.1367e-04,3.0505e-04,3.1654e-04,8.5418e-04,2.0632e-04
2,2,8,8192,64,1.7411e+02,32.983396,7.1376e-04,3.0508e-04,3.4413e-04,8.5425e-04,2.0211e-04
2,3,2,2,9,1.1443e+00,5.000000,2.4361e-02,3.7936e-02,1.5642e-01,3.4452e-02,1.5642e-01
2,3,2,4,9,1.4010e+00,5.000000,1.1664e-02,1.4245e-02,7.5765e-02,1.5029e-02,6.0801e-02
2,3,2,8,9,1.9074e+00,7.000000,5.3581e-03,6.3074e-03,3.3973e-02,6.8438e-03,2.7045e-02
2,3,2,16,9,2.8698e+00,8.000000,2.7693e-03,2.9846e-03,1.6910e-02,3.4798e-03,1.2822e-02
2,3,2,32,9,4.5009e+00,8.000000,1.6099e-03,1.4596e-03,8.4612e-03,2.0038e-03,6.2621e-03
2,3,2,64,9,7.0317e+00,9.000000,1.1639e-03,7.3445e-04,4.2420e-03,1.4386e-03,3.1084e-03
2,3,2,128,9,1.0420e+01,10.000000,1.0620e-03,4.4754e-04,2.1541e-03,1.2930e-03,1.5694e-03
2,3,2,256,9,1.4253e+01,11.000000,1.0628e-03,4.4913e-04,1.1351e-03,1.2776e-03,8.2637e-04
2,3,2,512,9,1.7979e+01,11.000000,1.0646e-03,4.5000e-04,8.6319e-04,1.2753e-03,4.8914e-04
2,3,2,1024,9,2.1270e+01,11.000000,1.0659e-03,4.5044e-04,9.1574e-04,1.2755e-03,3.5796e-04
2,3,2,2048,9,2.3957e+01,11.000000,1.0666e-03,4.5066e-04,9.9519e-04,1.2759e-03,3.1646e-04
2,3,2,4096,9,2.6063e+01,12.000000,1.0670e-03,4.5077e-04,1.0804e-03,1.2763e-03,3.0502e-04
2,3,2,8192,9,2.7463e+01,12.000000,1.0672e-03,4.5082e-04,1.2018e-03,1.2765e-03,3.0201e-04
2,3,3,2,16,1.1839e+00,5.000000,2.4369e-02,3.8056e-02,1.5638e-01,3.4463e-02,1.5638e-01
2,3,3,4,16,1.5124e+00,6.000000,1.1648e-02,1.4290e-02,7.5732e-02,1.5009e-02,6.0782e-02
2,3,3,8,16,2.0637e+00,7.000000,5.3076e-03,6.3258e-03,3.3931e-02,6.7781e-03,2.7032e-02
2,3,3,16,16,3.2552e+00,9.000000,2.6475e-03,2.9902e-03,1.6897e-02,3.3242e-03,1.2811e-02
2,3,3,32,16,5.3781e+00,10.000000,1.3522e-03,1.4560e-03,8.4487e-03,1.6843e-03,6.2499e-03
2,3,3,64,16,8.9517e+00,11.000000,7.3740e-04,7.2022e-04,4.2228e-03,9.1449e-04,3.0909e-03
2,3,3,128,16,1.4230e+01,12.000000,4.7229e-04,3.6138e-04,2.1181e-03,5.8424e-04,1.5400e-03
2,3,3,256,16,2.1265e+01,13.000000,3.8499e-04,1.8721e-04,1.0673e-03,4.7282e-04,7.7352e-04
2,3,3,512,16,2.8985e+01,13.000000,3.7582e-04,1.5993e-04,5.4849e-04,4.5384e-04,3.9697e-04
2,3,3,1024,16,3.6695e+01,14.000000,3.7618e-04,1.6009e-04,3.0196e-04,4.5124e-04,2.1844e-04
2,3,3,2048,16,4.3224e+01,14.000000,3.7638e-04,1.6017e-04,2.0215e-04,4.5070e-04,1.4266e-04
2,3,3,4096,16,4.8689e+01,15.921856,3.7648e-04,1.6021e-04,2.0752e-04,4.5061e-04,1.1588e-04
2,3,3,8192,16,5.2525e+01,15.929435,3.7653e-04,1.6022e-04,2.1510e-04,4.5062e-04,1.0827e-04
2,3,4,2,25,1.2108e+00,5.000000,2.4371e-02,3.8171e-02,1.5635e-01,3.4466e-02,1.5635e-01
2,3,4,4,25,1.5893e+00,6.000000,1.1647e-02,1.4333e-02,7.5716e-02,1.5008e-02,6.0771e-02
2,3,4,8,25,2.2155e+00,7.000000,5.3019e-03,6.3447e-03,3.3922e-02,6.7708e-03,2.7027e-02
2,3,4,16,25,3.4593e+00,9.000000,2.6330e-03,2.9988e-03,1.6893e-02,3.3059e-03,1.2808e-02
2,3,4,32,25,5.8730e+00,11.000000,1.3210e-03,1.4595e-03,8.4460e-03,1.6449e-03,6.2481e-03
2,3,4,64,25,1.0162e+01,12.000000,6.7399e-04,7.2043e-04,4.2200e-03,8.3529e-04,3.0890e-03
2,3,4,128,25,1.7214e+01,14.000000,3.5997e-04,3.5853e-04,2.1135e-03,4.4535e-04,1.5369e-03
2,3,4,256,25,2.7632e+01,15.000000,2.2020e-04,1.8002e-04,1.0589e-03,2.7222e-04,7.6754e-04
2,3,4,512,25,4.0173e+01,16.782779,1.7029e-04,9.2514e-05,5.3249e-04,2.0952e-04,3.8534e-04
2,3,4,1024,25,5.3188e+01,16.996090,1.6192e-04,6.8896e-05,2.7190e-04,1.9610e-04,1.9659e-04
2,3,4,2048,25,6.5302e+01,18.853933,1.6199e-04,6.8929e-05,1.4658e-04,1.9446e-04,1.0591e-04
2,3,4,4096,25,7.5635e+01,20.411722,1.6203e-04,6.8946e-05,9.3204e-05,1.9407e-04,6.6121e-05
2,3,4,8192,25,8.3780e+01,20.850690,1.6205e-04,6.8955e-05,7.4915e-05,1.9398e-04,5.1491e-05
2,3,6,2,49,1.2477e+00,5.000000,2.4372e-02,3.8233e-02,1.5634e-01,3.4467e-02,1.5634e-01
2,3,6,4,49,1.6956e+00,7.000000,1.1647e-02,1.4357e-02,7.5708e-02,1.5008e-02,6.0765e-02
2,3,6,8,49,2.4443e+00,8.000000,5.3008e-03,6.3552e-03,3.3917e-02,6.7694e-03,2.7024e-02
2,3,6,16,49,3.6690e+00,8.000000,2.6301e-03,3.0037e-03,1.6892e-02,3.3021e-03,1.2807e-02
2,3,6,32,49,6.3803e+00,12.000000,1.3145e-03,1.4617e-03,8.4449e-03,1.6366e-03,6.2473e-03
2,3,6,64,49,1.1495e+01,15.000000,6.6017e-04,7.2122e-04,4.2191e-03,8.1802e-04,3.0883e-03
2,3,6,128,49,2.0611e+01,17.000000,3.3289e-04,3.5830e-04,2.1124e-03,4.1155e-04,1.5361e-03
2,3,6,256,49,3.5761e+01,19.000000,1.7102e-04,1.7869e-04,1.0571e-03,2.1123e-04,7.6622e-04
2,3,6,512,49,5.7498e+01,21.941292,9.3853e-05,8.9454e-05,5.2908e-04,1.1594e-04,3.8285e-04
2,3,6,1024,49,8.4591e+01,24.000978,6.1082e-05,4.5195e-05,2.6517e-04,7.5419e-05,1.9171e-04
2,3,6,2048,49,1.1261e+02,26.181241,5.0538e-05,2.3571e-05,1.3402e-04,6.1993e-05,9.6669e-05
2,3,6,4096,49,1.3836e+02,28.072772,4.9668e-05,2.1128e-05,7.0020e-05,5.9911e-05,5.0060e-05
2,3,6,8192,49,1.6035e+02,29.985106,4.9671e-05,2.1130e-05,4.2336e-05,5.9564e-05,2.8041e-05
2,3,8,2,81,1.2734e+00,5.000000,2.4372e-02,3.8257e-02,1.5633e-01,3.4468e-02,1.5633e-01
2,3,8,4,81,1.7703e+00,7.000000,1.1647e-02,1.4366e-02,7.5704e-02,1.5008e-02,6.0763e-02
2,3,8,8,81,2.6259e+00,9.000000,5.3007e-03,6.3591e-03,3.3915e-02,6.7693e-03,2.7023e-02
2,3,8,16,81,3.9903e+00,8.000000,2.6298e-03,3.0055e-03,1.6891e-02,3.3018e-03,1.2806e-02
2,3,8,32,81,6.6229e+00,12.000000,1.3139e-03,1.4626e-03,8.4445e-03,1.6359e-03,6.2470e-03
2,3,8,64,81,1.2140e+01,17.000000,6.5899e-04,7.2163e-04,4.2190e-03,8.1655e-04,3.0882e-03
2,3,8,128,81,2.2331e+01,19.000000,3.3053e-04,3.5846e-04,2.1123e-03,4.0858e-04,1.5360e-03
2,3,8,256,81,4.0526e+01,21.000000,1.6630e-04,1.7867e-04,1.0569e-03,2.0532e-04,7.6608e-04
2,3,8,512,81,6.9608e+01,26.909980,8.4817e-05,8.9233e-05,5.2879e-04,1.0468e-04,3.8262e-04
2,3,8,1024,81,1.1031e+02,29.974585,4.5529e-05,4.4673e-05,2.6459e-04,5.6211e-05,1.9129e-04
2,3,8,2048,81,1.5832e+02,33.979971,2.8249e-05,2.2513e-05,1.3273e-04,3.4877e-05,9.5796e-05
2,3,8,4096,81,2.0710e+02,36.420513,2.2195e-05,1.1618e-05,6.9059e-05,2.7279e-05,4.8725e-05
2,3,8,8192,81,2.5114e+02,39.409230,2.1278e-05,9.0496e-06,3.5864e-05,2.5737e-05,2.5169e-05

